Benchmarking Web Agent Defenses Against Adaptive Visual Prompt Injection

Multimodal web agents automate website interactions but remain vulnerable to visual prompt injection (VPI), where malicious webpage content manipulates their visual processing and induces unintended actions. Although several defenses focus on detecting injected instructions in screenshots, malicious destinations such as phishing URLs embedded in HTML can remain hidden yet accessible through agent interactions. Existing evaluations have also not sufficiently examined adaptive attackers who know the defense mechanisms. To address these limitations, we introduce AdaptiveVPI, the first benchmark for systematically evaluating adaptive VPI threats in web agents. Specifically, we present a dataset of 360 webpage instances spanning 6 distinct hijack strategies across 10 real-world websites, with malicious destinations not visible in screenshots. We design an adaptive attack framework that iteratively refines malicious instructions based on feedback from the defense mechanism being evaluated. We also introduce three metrics to measure the extent of agent hijacking at three different levels. Across 10 defense configurations for computer-use agents and 11 defense configurations for browser-use agents, our adaptive attacks achieve average success rates of 91.87% and 91.99%, respectively. These results reveal a gap between current VPI defenses and realistic threats and highlight the need for defenses designed with adaptive attackers in mind.

==> BIBLIOGRAPHY_LICENSE.txt <==
File: `abbrvnat.bst'
A modification of `abbrv.bst' for use with natbib package 

Copyright 1993-2007 Patrick W Daly
Max-Planck-Institut f\"ur Sonnensystemforschung
Max-Planck-Str. 2
D-37191 Katlenburg-Lindau
Germany
E-mail: daly@mps.mpg.de

This program can be redistributed and/or modified under the terms
of the LaTeX Project Public License Distributed from CTAN
archives in directory macros/latex/base/lppl.txt; either
version 1 of the License, or any later version.

Version and source file information:
\ProvidesFile{natbst.mbs}[2007/11/26 1.93 (PWD)]

BibTeX `plainnat' family
version 0.99b for BibTeX versions 0.99a or later,
for LaTeX versions 2.09 and 2e.

For use with the `natbib.sty' package; emulates the corresponding
member of the `plain' family, but with author-year citations.

With version 6.0 of `natbib.sty', it may also be used for numerical
citations, while retaining the commands \citeauthor, \citefullauthor,
and \citeyear to print the corresponding information.

For version 7.0 of `natbib.sty', the KEY field replaces missing
authors/editors, and the date is left blank in \bibitem.

Includes field EID for the sequence/citation number of electronic journals
which is used instead of page numbers.

Includes fields ISBN and ISSN.

Includes field URL for Internet addresses.

Includes field DOI for Digital Object Idenfifiers.

Works best with the url.sty package of Donald Arseneau.

Works with identical authors and year are further sorted by
citation key, to preserve any natural sequence.



==> README.txt <==
Benchmarking Web Agent Defenses Against Adaptive Visual Prompt Injection

Main document: main.tex
Engine: pdfLaTeX

arXiv: Select LaTeX in PDF mode (pdfLaTeX) and main.tex.
The included 00README.json records these settings.

Build:
    latexmk -pdf main.tex

Alternatively:
    pdflatex main.tex
    bibtex main
    pdflatex main.tex
    pdflatex main.tex

The compiled bibliography and all referenced figures are included.

